Near-Memory Parallel Indexing and Coalescing: Enabling Highly Efficient Indirect Access for SpMV

Sparse matrix vector multiplication (SpMV) is central to numerous data-intensive applications, but requires streaming indirect memory accesses that severely degrade both processing and memory throughput in state-of-the-art architectures. Near-memory hardware units, decoupling indirect streams from processing elements, partially alleviate the bottleneck, but rely on low DRAM access granularity, which is highly inefficient for modern DRAM standards like HBM and LPDDR. To fully address the end-to-end challenge, we propose a low-overhead data coalescer combined with a near-memory indirect streaming unit for AXI-Pack, an extension to the widespread AXI4 protocol packing narrow irregular stream elements onto wide memory buses. Our combined solution leverages the memory-level parallelism and coalescence of streaming indirect accesses in irregular applications like SpMV to maximize the performance and bandwidth efficiency attained on wide memory interfaces. Our solution delivers an average speedup of 8x in effective indirect access, often reaching the full memory bandwidth. As a result, we achieve an average end-to-end speedup on SpMV of 3x. Moreover, our approach demonstrates remarkable on-chip efficiency, requiring merely 27kB of on-chip storage and a very compact implementation area of 0.2-0.3mm^2 in a 12nm node.

==> depot.txt <==
%to leverage the memory-level parallelism and coalescence of indirect accesses. First, we observe that the indices used for indirection are contiguous in memory; thus, a single wide access to these indices can trigger multiple parallel element access requests. Secondly, we introduce a hardware coalescer that identifies multiple element requests within a window accessing the same wide word in the main memory, enabling data reuse and improving bandwidth efficiency. All these processes can be implemented in a fully pipelined and non-blocking fashion to hide the main memory's long latency effectively.
%
% To demonstrate this idea, we present a coalescing adapter for {\ap}~\cite{}, an extension to the widespread \gls{axi} protocol, which was proposed to support end-to-end bus-packed strided and indirect stream with full backward compatibility to \gls{axi}. While {\ap}'s performance has been demonstrated on multi-banked \glspl{sram} with \SI{32}{\bit} granularity, no designs have yet been proposed efficiently handling wider (\SI{512}{\bit}) \gls{dram} interfaces. 
% To demonstrate this idea, we present a coalescing adapter for {\ap}~\cite{}, an extended \gls{axi} on-chip protocol supporting streaming indirect accesses. 


%To highlight its practicality for general-purpose processors, 
%Wy integrated this adapter into an open-source RISC-V vector processor system, utilizing an L2 scratchpad memory with indirect prefetching function. We achieve an average \gls{spmv} speedup of 10x compared to a baseline with a 1MB LLC, and 2x to 4.5x over an adapter sans coalescer.
% Remarkably, the adapter requires only 27KB of on-chip storage, emphasizing its potential for area-efficient \gls{spmv} operations. When benchmarked against state-of-the-art vector processors, our solution demonstrates up to 1.4x and 2.6x superior on-chip efficiency, while retaining 1x and 0.9x \gls{spmv} performance efficiency compared to SX-Aurora and A64FX, respectively. Moreover, the ASIC implementation shows that our adapter occupies only 0.2-0.3 mm2 area.
% The adapter requires merely 27kB of on-chip storage and a very compact implementation size of 0.2-0.3$\text{mm}^\text{2}$ in a 12nm node.

% Take this out, not required

% \section{Background}

% \subsection{Sparse Matrix-Vector Multiply}


% \gls{spmv} computes the product $y=Ax$ where \emph{A} is a sparse matrix, and \emph{x} is a vector. Sparse matrices are predominantly zeros, demanding specialized storage formats and algorithms for efficient processing, such as \gls{csr} and \gls{sell} Format detailed in \Cref{fig:spmv_bg}.

% \begin{itemize}
%     \item \emph{\gls{csr} format}: Captures non-zero values in a \emph{value} array, paired with \emph{column indices} for positions, and \emph{row pointers} to map each row's start in the array.
%     \item \emph{\gls{sell} format}: Divides the matrix into slices, storing non-zero values in a two-dimensional \emph{value} array. Each slice's rows are adjusted for uniformity based on the densest row, paired with \emph{column indices} for positions, and a 'slice-ptr' array indicating each slice's start in \emph{value} array. The \gls{sell} format enhances memory efficiency and bolsters parallel computation, tailor-made for vector processors. Typically, each slice in the \gls{sell} format is stored in a column-major fashion, optimizing vector processor operations.
% \end{itemize}


% Figure 1's naive \gls{spmv} code illustrates how indirect access, denoted by \emph{vec[colidx[i]]}, intertwined with arithmetic operations, leads to substantial performance degradation due to extended latency. Notably, \gls{spmv}'s indirect accesses are independent of its arithmetic operations, and they iterate the entire \emph{column indices} array just once. Based on this observation, \gls{spmv} can be tackled in two decoupled phases: gathering vector entries by \emph{column indices} array to a dense array and then performing arithmetic on both dense arrays of nonzeros and gathered vector entries. The second phase, characterized by continuous memory access, enables processors to optimally utilize their compute and memory resources. However, the first phase poses a significant bottleneck, prompting proposals for near-memory hardware units to accelerate it.


% \subsection{{\ap} On-chip Protocol}

% For efficiently streaming irregular accesses on wide on-chip interconnects, {\ap}, an extension to the widespread \gls{axi} protocol, was proposed to support end-to-end bus-packed strided and indirect stream with full backward compatibility to \gls{axi}. As shown in Figure 1, an {\ap} indirect stream request includes start addresses of indices and elements and the stream length. In response, the slave delivers a densely packed stream of gathered elements on the bus. While {\ap}'s performance has been demonstrated on multi-banked \glspl{sram} with a 32-\si{\bit} interface, no designs have been tailored for \glspl{dram} with a standard 512-\si{\bit} interface. 

% Our goal is to design an {\ap} adapter that features an upstream 512-\si{\bit} {\ap} bus, and its downstream counterpart is a standard \gls{axi} bus of equivalent width, which connects directly to a standard DRAM controller with 512-\si{\bit} access granularity. In this work, our focus is primarily on \gls{spmv}, emphasizing the design of the {\ap}'s indirect stream unit. Consequently, our {\ap} adapter retains only the indirect stream unit, supplemented by an \gls{axi} bypass for compatibility.


% \subsubsection{Index Fetcher}
% Upon recognizing the indirect stream pattern from the upstream {\ap} request, the index fetcher discerns the index's start address and stream length. It then issues wide accesses downstream for index retrieval. Concurrently, it relays relevant information to the index splitter and element request generator. The index fetcher also monitors the usage of indices queues, to prevent their overflow and potential deadlock scenarios.

% \subsubsection{Index Splitter}
% Upon receiving every 512-bit bulk of indices, it segregates them into \emph{N} parallel segments, which are subsequently stored in individual indices queues. In our design, we refer to \emph{N} as the \emph{parallel number}, a parameter that can be adjusted. For illustration, we've set \emph{N}  equal to eight, meaning each indices queue has a width of \SI{64}{\bit}.

% \subsubsection{Element Request Generator}
% This component formulates parallel element requests derived from the segmented indices. It first extracts \emph{N} parallel indices from the indices queues. Depending on the index size information provided by the index fetcher, the extraction methodology varies. For instance, with \emph{N} equal to eight and an index size of \SI{64}{\bit}, extraction occurs from all eight indices queues. However, with a 32-\si{\bit} index size, every four indices queues are considered, and for a 16-\si{\bit} index size, every two queues are used. These extracted parallel indices, when summed with the base address of elements, produce addresses for the \emph{N} parallel element requests.

% \subsubsection{Requests Coalescer}
% This module receives the N parallel narrow element requests and coalesces them in parallel to form wide accesses downstream, aiming to reduce redundant accesses and finding data reuses. Ultimately, it emits \emph{N} parallel-fetched elements that align with the ordering of the incoming narrow requests for each port. We elucidate this unit further below.

% \subsubsection{Element Packer}
% To align with the {\ap} protocol, the retrieved narrow elements are densely packed onto the upstream 512-\si{\bit} wide bus. This maximizes bus utilization, especially for streaming indirect accesses.

%while an HBM2 controller was set up for one channel of the HBM2 Model on the downstream. Notably, a single HBM2 channel offers an ideal bandwidth of 32GB/s. 

%The adapter's performance was assessed under varied configurations: without a coalescer (MLP-non-coal), with an X-window parallel coalescer (MLP-Xcoal), and with a 256-window coalescer but operating sequentially (SEQ-256coal). The latter configuration is achieved by serializing the parallel element requests and shrinking the input channels of the coalescer to one.

% only a decoupled long indirect stream can offer continues element requests for our coalescer to accumulate to a large window and coalesce them parallel and non-blockingly

% \begin{figure*}[t!]
%   \centering
%   \includegraphics[width=1\linewidth]{figures/indBW.png}
%   \caption{Inidrect Stream Bandwidth}
%   \label{fig:ap_user}
% \end{figure*}
%\begin{figure*}[t!]
%  \centering
%  \includegraphics[width=1\linewidth]{figures/coal-deep-dive.png}
%  \caption{deep dive in coalescer}
%  \label{fig:ap_user}
%\end{figure*}
%\begin{figure*}[t!]
%  \centering
%  \includegraphics[width=1\linewidth]{figures/sys.png}
%  \caption{Evaluation Setup}
%  \label{fig:ap_user}
%\end{figure*}
%\begin{figure*}[t!]
%  \centering
%  \includegraphics[width=1\linewidth]{figures/somv-perf.jpg}
%  \caption{\gls{spmv} performance}
%  \label{fig:ap_user}
%\end{figure*}
% \begin{figure*}[t!]
%   \centering
%   \includegraphics[width=1\linewidth]{figures/spmv-bw-uti.png}
%   \caption{}
%   \label{fig:ap_user}
% \end{figure*}
% \begin{figure*}[t!]
%   \centering
%   \includegraphics[width=1\linewidth]{figures/spmv-traffic.png}
%   \caption{}
%   \label{fig:ap_user}
% \end{figure*}
%\begin{figure*}[t!]
%  \centering
%  \includegraphics[width=1\linewidth]{figures/spmv-soa.png}
%  \caption{}
%  \label{fig:ap_user}
%\end{figure*}
%\begin{figure*}[t!]
%  \centering
%  \includegraphics[width=1\linewidth]{figures/inplem.png}
%  \caption{}
%  \label{fig:ap_user}
%\end{figure*}



%\begin{thebibliography}{00}
%\bibitem{b1} G. Eason, B. Noble, and I. N. Sneddon, ``On certain integrals of Lipschitz-Hankel type involving products of Bessel functions,'' Phil. Trans. Roy. Soc. London, vol. A247, pp. 529--551, April 1955.
%\bibitem{b2} J. Clerk Maxwell, A Treatise on Electricity and Magnetism, 3rd ed., vol. 2. Oxford: Clarendon, 1892, pp.68--73.
%\bibitem{b3} I. S. Jacobs and C. P. Bean, ``Fine particles, thin films and exchange anisotropy,'' in Magnetism, vol. III, G. T. Rado and H. Suhl, Eds. New York: Academic, 1963, pp. 271--350.
%\bibitem{b4} K. Elissa, ``Title of paper if known,'' unpublished.
%\bibitem{b5} R. Nicole, ``Title of paper with only first word capitalized,'' J. Name Stand. Abbrev., in press.
%\bibitem{b6} Y. Yorozu, M. Hirano, K. Oka, and Y. Tagawa, ``Electron spectroscopy studies on magneto-optical media and plastic substrate interface,'' IEEE Transl. J. Magn. Japan, vol. 2, pp. 740--741, August 1987 [Digests 9th Annual Conf. Magnetics Japan, p. 301, 1982].
%\bibitem{b7} M. Young, The Technical Writer's Handbook. Mill Valley, CA: University Science, 1989.
%\end{thebibliography}

